Search for pair production of higgsinos in final states with at least three $b$-tagged jets in $\sqrt{s} = 13$ TeV $pp$ collisions using the ATLAS detector

A search for pair production of the supersymmetric partners of the Higgs boson (higgsinos $\tilde{H}$) in gauge-mediated scenarios is reported. Each higgsino is assumed to decay to a Higgs boson and a gravitino. Two complementary analyses, targeting high- and low-mass signals, are performed to maximize sensitivity. The two analyses utilize LHC $pp$ collision data at a center-of-mass energy $\sqrt{s} = 13$ TeV, the former with an integrated luminosity of 36.1 fb$^{-1}$ and the latter with 24.3 fb$^{-1}$, collected with the ATLAS detector in 2015 and 2016. The search is performed in events containing missing transverse momentum and several energetic jets, at least three of which must be identified as $b$-quark jets. No significant excess is found above the predicted background. Limits on the cross-section are set as a function of the mass of the $\tilde{H}$ in simplified models assuming production via mass-degenerate higgsinos decaying to a Higgs boson and a gravitino. Higgsinos with masses between 130 and 230 GeV and between 290 and 880 GeV are excluded at the 95% confidence level. Interpretations of the limits in terms of the branching ratio of the higgsino to a $Z$ boson or a Higgs boson are also presented, and a 45% branching ratio to a Higgs boson is excluded for $m_{\tilde{H}} \approx 400$ GeV.

==> fig_01.txt <==
Diagram for the simplified model considered in the analysis. The production of the hino occurs
via mass-degenerate pairs of charginos or neutralinos, which decay to the &chi;&#771;&lt;sub&gt;1&lt;/sub&gt;&lt;sup&gt;0&lt;/sup&gt; and immeasurably low momentum particles.

==> fig_02a.txt <==
Distributions of m(h<sub>1</sub>) (top) and meffb (bottom) for events passing the preselection criteria of the high-mass analysis. All backgrounds (including  tt&#772;) are
normalized using the best available theoretical calculation described in Section~ref{sec:samples}. The dashed histograms show the distributions of the variables for selected signal models at the best available theoretical cross section. The statistical and experimental systematic uncertainties (as defined in Section~ref{sec:syst_high}) are included in the uncertainty band. The last bin includes overflows.


==> fig_02b.txt <==
Distributions of m(h<sub>1</sub>) (top) and meffb (bottom) for events passing the preselection criteria of the high-mass analysis. All backgrounds (including  tt&#772;) are
normalized using the best available theoretical calculation described in Section~ref{sec:samples}. The dashed histograms show the distributions of the variables for selected signal models at the best available theoretical cross section. The statistical and experimental systematic uncertainties (as defined in Section~ref{sec:syst_high}) are included in the uncertainty band. The last bin includes overflows.


==> fig_03.txt <==
The division of signal, control, and validation regions using the m(h<sub>1</sub>) and m(h<sub>2</sub>) variables in the high-mass analysis.

==> fig_04.txt <==
Event yields in control regions and related tt&#772;
normalization factors after the background-only fit for
the high-mass analysis. The upper panel shows
the observed number of events and the predicted background yield before the fit.
All uncertainties described in Section ref{sec:syst_high} are included in the uncertainty band. The background category tt&#772;+X includes tt&#772; W/Z, tt&#772; H, and tt&#772; tt&#772; events.
The tt&#772; normalization is obtained from the fit
and is displayed in the bottom panel.


==> fig_05a.txt <==
The distribution of m<sub>2j</sub><sup>r</sup>m{lead} versus m<sub>2j</sub><sup>r</sup>m{subl} for (a) the 4-tag data, and (b) the 2-tag data used to model the background. The region definitions are superimposed.

==> fig_05b.txt <==
The distribution of m<sub>2j</sub><sup>r</sup>m{lead} versus m<sub>2j</sub><sup>r</sup>m{subl} for (a) the 4-tag data, and (b) the 2-tag data used to model the background. The region definitions are superimposed.

==> fig_06a.txt <==
Distribution of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the control region (a) before and (b) after the BDT reweighting is applied.

==> fig_06b.txt <==
Distribution of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; in the control region (a) before and (b) after the BDT reweighting is applied.

==> fig_07.txt <==
The unrolled distribution of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; and meffb for data and background in the control region of the low-mass analysis. The bottom panel shows the significance of any disagreement between the data and the background model. Only the statistical and non-closure uncertainties, described in Section~ref{sec:syst_low}, are shown.

==> fig_08.txt <==
Relative systematic uncertainties in the background estimate for the high-mass analysis. The individual uncertainties can be correlated, such that the total background uncertainty is not necessarily their sum in quadrature.


==> fig_09.txt <==
Breakdown of relative uncertainties in background model in the low-mass analysis. Uncertainties below 0.5 are not shown but are used in the fit.

==> fig_10.txt <==
Results of the background-only fit extrapolated to the VRs of the high-mass analysis. The tt&#772; normalization
is obtained from the fit to the CRs shown in Figure~ref{fig:pullCR}. The upper panel shows
the observed number of events and the predicted background yield. The bottom panel shows the significance of any disagreement between the data and the background model~cite{Choudalakis2012}.
All uncertainties  defined in Section~ref{sec:syst_high} are included in the
uncertainty band. The background category tt&#772;+X includes tt&#772; W/Z,
tt&#772; H, and tt&#772; tt&#772; events. 

==> fig_11.txt <==
Results of the background only fit extrapolated to the SRs of the high-mass analysis. The tt&#772; normalization
is obtained from the fit to the CRs shown in Figure~ref{fig:pullCR}. The data in the  SRs are
not included in the fit.  The upper panel shows the observed number of events and the predicted background
yield.  The bottom panel shows the significance of any disagreement between the data and the background model~cite{Choudalakis2012}. All uncertainties  defined in Section~ref{sec:syst_high} are included in the uncertainty band. The background
category tt&#772;+X includes tt&#772; W/Z, tt&#772; H, and tt&#772; tt&#772; events.

==> fig_12.txt <==
The unrolled distribution of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; and meffb for data and background in validation region 1 of the low-mass analysis. The bottom panel shows the significance of any disagreement between the data and the background model~cite{Choudalakis2012}. All systematic uncertainties described in Section~ref{sec:syst_low} are included.

==> fig_13.txt <==
The unrolled distribution of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; and meffb for data and background in validation region 2 of the low-mass analysis. The bottom panel shows the significance of any disagreement between the data and the background model~cite{Choudalakis2012}. All systematic uncertainties described in Section~ref{sec:syst_low} are included.

==> fig_14.txt <==
The unrolled distribution of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; and meffb for data, background and an example signal sample in the signal region of the low-mass analysis. The bottom panel shows the significance of any disagreement between the data and the background model~cite{Choudalakis2012}. All systematic uncertainties described in Section~ref{sec:syst_low} are included. The dashed line includes the signal contribution and defines the significance as signal/&sigma;.

==> fig_15a.txt <==
Exclusion limits on hino pair production. In both interpretations, the results of the low-mass analysis are used below mhino = 300 GeV, while those of the high-mass analysis are used above. In all cases the {G} is assumed to be nearly massless. The figure shows (a) the observed (solid) vs expected (dashed) 95 upper limits on the hino pair production cross-section as a function of mhino.  The 1&sigma; and 2&sigma; uncertainty bands on the expected limit are shown as green and yellow, respectively. The theory cross-section and its uncertainty are shown in the solid and shaded red curve. The bottom panel shows the ratio of the observed and expected limits with the theory cross-section. The figure also shows (b) the observed (solid) vs expected (dashed) 95 limits in the mhino vs B(hino&rarr; h {G}) plane, where B(hino&rarr; h {G}) denotes the branching ratio for the decay hino &rarr; h {G}. The 1&sigma; uncertainty band is overlaid in green and the 2&sigma; in yellow. The regions above the lines are excluded by the analyses.

==> fig_15b.txt <==
Exclusion limits on hino pair production. In both interpretations, the results of the low-mass analysis are used below mhino = 300 GeV, while those of the high-mass analysis are used above. In all cases the {G} is assumed to be nearly massless. The figure shows (a) the observed (solid) vs expected (dashed) 95 upper limits on the hino pair production cross-section as a function of mhino.  The 1&sigma; and 2&sigma; uncertainty bands on the expected limit are shown as green and yellow, respectively. The theory cross-section and its uncertainty are shown in the solid and shaded red curve. The bottom panel shows the ratio of the observed and expected limits with the theory cross-section. The figure also shows (b) the observed (solid) vs expected (dashed) 95 limits in the mhino vs B(hino&rarr; h {G}) plane, where B(hino&rarr; h {G}) denotes the branching ratio for the decay hino &rarr; h {G}. The 1&sigma; uncertainty band is overlaid in green and the 2&sigma; in yellow. The regions above the lines are excluded by the analyses.

==> fig_16a.txt <==
Distributions of nbjet (top-left), m(h<sub>1</sub>) (top-right), E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; (bottom-left), and mtb (bottom-right) for events passing the preselection criteria of the high-mass analysis. All backgrounds (including  tt&#772;) are
normalized using the best available theoretical calculations described in Section~ref{sec:samples}.

==> fig_16b.txt <==
Distributions of nbjet (top-left), m(h<sub>1</sub>) (top-right), E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; (bottom-left), and mtb (bottom-right) for events passing the preselection criteria of the high-mass analysis. All backgrounds (including  tt&#772;) are
normalized using the best available theoretical calculations described in Section~ref{sec:samples}.

==> fig_16c.txt <==
Distributions of nbjet (top-left), m(h<sub>1</sub>) (top-right), E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; (bottom-left), and mtb (bottom-right) for events passing the preselection criteria of the high-mass analysis. All backgrounds (including  tt&#772;) are
normalized using the best available theoretical calculations described in Section~ref{sec:samples}.

==> fig_16d.txt <==
Distributions of nbjet (top-left), m(h<sub>1</sub>) (top-right), E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt; (bottom-left), and mtb (bottom-right) for events passing the preselection criteria of the high-mass analysis. All backgrounds (including  tt&#772;) are
normalized using the best available theoretical calculations described in Section~ref{sec:samples}.

==> fig_17.txt <==
The observed (solid black) vs expected (dashed black) 95 upper limits on the total pair production cross section for degenerate higgsinos as a function of mhino for the high-mass search. The 1 and 2&sigma; uncertainty bands are shown as green and yellow, respectively. Only the high-mass analysis results are used in this figure. The theory cross section is shown in the red curve. The bottom panel shows the ratio of the observed and expected limits with the theory cross section.

==> fig_18.txt <==
The observed (solid black) vs expected (dashed black) 95 upper limits on the total pair production cross section for degenerate higgsinos as a function of mhino for the low-mass search. The 1 and 2&sigma; uncertainty bands are shown as green and yellow, respectively. Only the low-mass analysis results are used in this figure. The theory cross section is shown in the red curve. The bottom panel shows the ratio of the observed and expected limits with the theory cross section.

==> fig_19.txt <==
The observed (solid black and blue) vs expected (dashed black and blue) 95 upper limits on the total pair production cross section for degenerate higgsinos as a function of mhino, for the high-mass (green) and low-mass (blue) analyses separately. The theory cross section is shown in the red curve. The dashed vertical line indicates the generated mass point above which the sensitivity of the high-mass analysis becomes greater than that of the low-mass analysis. The bottom panel shows the ratio of the observed and expected limits with the theory cross section.

==> fig_20.txt <==
Particle-level acceptance for the low-mass discovery signal regions low-SR-MET0-meff440 and low-SR-MET150-meff440, shown as a function of higgsino mass. The acceptance is defined as the fraction of signal events passing the particle-level event selection that emulates the detector-level selection. The acceptance calculation considers only those signal events where both higgsinos decay to Higgs bosons that subsequently both decay to b-quarks.

==> fig_21.txt <==
The experimental efficiency of the low-mass analysis, for the two discovery signal regions low-SR-MET0-meff440 and low-SR-MET150-meff440, as a function of higgsino mass. The experimental efficiency is defined as the number of events passing the detector-level event selection divided by the number of events passing the event selection for a perfect detector. The denominator is obtained by implementing particle-level event selection that emulate the detector-level selection. Such particle-level selection is not applied on the numerator.

==> fig_22.txt <==
Particle-level acceptance for the high-mass discovery signal regions SR-4b-meff1-A-disc and SR-3b-meff3-A,  shown as a function of higgsino mass.

==> fig_23.txt <==
Experimental efficiency for the high-mass discovery signal regions SR-4b-meff1-A-disc and SR-3b-meff3-A, shown as a function of higgsino mass. The experimental efficiency is defined as the number of events passing the detector-level event selection divided by the number of events passing the event selection for a perfect detector. The denominator is obtained by implementing particle-level event selection that emulate the detector-level selection. Such particle-level selection is not applied on the numerator.

==> tab_01.txt <==
Event generators used for the different
processes. Information is given about the underlying-event
sets of tuned parameters, the PDF sets, and the pQCD highest-order accuracy
used for the normalization of the different samples.

==> tab_02.txt <==
Signal region definitions for the high-mass analysis. The units of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt;, mtb, m(h<sub>1</sub>), m(h<sub>2</sub>), and meffb are GeV. These variables are defined in Section~ref{high_event_selection}.

==> tab_03.txt <==
Control region definitions in the high-mass analysis. The units of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt;, mtb, m(h<sub>1</sub>), m(h<sub>2</sub>), and meffb are GeV. These variables are defined in Section~ref{high_event_selection}.

==> tab_04.txt <==
Validation region definitions in the high-mass analysis. The units of E&lt;sub&gt;T&lt;/sub&gt;&lt;sup&gt;miss&lt;/sup&gt;, mtb, m(h<sub>1</sub>), m(h<sub>2</sub>), and meffb are GeV. These variables are defined in Section~ref{high_event_selection}.

==> tab_05.txt <==
Discovery region definitions in the low-mass analysis. The variables are defined in Section~ref{high_event_selection}.

==> tab_06.txt <==
Results of the background-only fit extrapolated to the SRs of the high-mass analysis, for the total background prediction and breakdown of the main background sources.
The uncertainties shown include all systematic uncertainties. The data in the SRs are not included in the fit.
The background category tt&#772;+X includes tt&#772; W/Z, tt&#772; H, and tt&#772; tt&#772; events.
The row "MC-only background" provides the total background prediction when the
tt&#772; normalization is obtained from a theoretical
calculation~cite{Czakon:2011xx}.

==> tab_07.txt <==
For each discovery region, the number of observed events (N<sub>o</sub>bs), the number of predicted events (N<sub>p</sub>red), and 95 CL upper limits on the visible cross-section (&sigma;<sup>9</sup>5<sub>v</sub>is) and on the number of signal events (S<sub>o</sub>bs<sup>9</sup>5 ) are shown.  The fifth column (S<sub>e</sub>xp<sup>9</sup>5) shows the 95 CL upper limit on the number of signal events given the expected number (and &plusmn; 1&sigma; excursions of the expectation) of background events. The last column indicates the discovery p-value (p(s~=~0)) in significance units. The p-values are capped at 0.5. Results are obtained with 20 000 pseudoexperiments.

==> tab_08.txt <==
Example cutflow for SR-3b-meff3-A. The left column describes the consecutive sequence of selection criteria. For each mass point, the yield is
shown along with the selection efficiencies with respect to the previous entry in the table and with respect to the "Total".

==> tab_09.txt <==
Example cutflow for SR-4b-meff1-A-disc. The left column describes the consecutive sequence of selection criteria. For each mass point, the yield is
shown along with the selection efficiencies with respect to the previous entry in the table and with respect to the "Total".

==> tab_10.txt <==
Cutflow for low-mass analysis for each signal mass point. The left column describes the consecutive sequence of selection criteria. For each mass point, the yield is shown along with the selection efficiencies with respect to the previous entry in the table and with respect to the "Total". The two discovery regions, low-SR-MET0meff400 and low-SR-MET150meff440, are shown in the bottom of the cutflow. For each of them, the full SR, i.e. the entry labeled X<sub>hh</sub><sup>r</sup>m{SR} &lt; 1.6, is used as the reference for the selection efficiencies with respect to the previous entry.

==> tab_11.txt <==
Results of the background-only fit in the high-mass signal regions, for the total background prediction and breakdown of the main background sources. The uncertainties shown include all systematic uncertainties. Both control and signal regions are used to constrain the backgrounds in contrast to other tables and figures in this paper where only the control regions are used. The background category tt&#772;+X includes tt&#772;+W/Z, tt&#772;+H and four-top events. The row "MC-only background" provides the total background prediction when the tt&#772; normalisation is obtained from a theoretical calculation.

==> tab_12.txt <==
Results of the background-only fit in the high-mass control regions, for the total background prediction and breakdown of the main background sources. The uncertainties shown include all systematic uncertainties. Both control and signal regions are used to constrain the backgrounds in contrast to other tables and figures in this paper where only the control regions are used. The background category tt&#772;+X includes tt&#772;+W/Z, tt&#772;+H and four-top events. The row "MC-only background" provides the total background prediction when the tt&#772; normalisation is obtained from a theoretical calculation.

==> tab_13.txt <==
Observed data in the low-mass analysis exclusion region bins, compared to the background predicted by a background-only fit to this data. (First table of two.)

==> tab_14.txt <==
Observed data in the low-mass analysis exclusion region bins, compared to the background predicted by a background-only fit to this data. (Second table of two.)
